Computational LEGO Technic Design

We introduce a method to automatically compute LEGO Technic models from user input sketches, optionally with motion annotations. The generated models resemble the input sketches with coherently-connected bricks and simple layouts, while respecting the intended symmetry and mechanical properties expressed in the inputs. This complex computational assembly problem involves an immense search space, and a much richer brick set and connection mechanisms than regular LEGO. To address it, we first comprehensively model the brick properties and connection mechanisms, then formulate the construction requirements into an objective function, accounting for faithfulness to input sketch, model simplicity, and structural integrity. Next, we model the problem as a sketch cover, where we iteratively refine a random initial layout to cover the input sketch, while guided by the objective. At last, we provide a working system to analyze the balance, stress, and assemblability of the generated model. To evaluate our method, we compared it with four baselines and professional designs by a LEGO expert, demonstrating the superiority of our automatic designs. Also, we recruited several users to try our system, employed it to create models of varying forms and complexities, and physically built most of them.

==> log.txt <==


Problem Formulation:

1. first define the solution space
   * for each beam in the brick set, find all possible placement locations for the beam
     -> the result is a set, say S
   * So, the problem is to find a subset of beam placements in S such that
     -> faithful to input sketch, e.g.,
       -> overall shape and structure
       -> symmetry
       -> small number of layers
     -> simplicity (minimized brick count)
     -> structural integrity, e.g.,
       -> locally rigid
       -> coherent connection (e.g., no gap, etc.)
       -> no collsion and buildable

2. in the construction There are four decisions:
   #1 possible beam orientations
   #2 possible beam placements
   #3 layering: beam adjustments
   #4 connection mechanisms
 *** the challenges:
   -> these aspects are coupled together
   -> huge complexity, particularly when considering altogether
 Observing structures in existing LEGO Technic models,
    component-wise -> each component has a consistent beam orientation to improve the simplicity and structural integrity

=================================================================

Algo procedure:

0. Input sketch preparation
   -> construction the ***guiding graph \mathcal{G}***
   -> arrange holes at vertices of \mathcal{G} as well as along edges in \mathcal{G}, such that adjacent holes are all one-unit apart
   -> edge cover: every edge in \mathcal{G} should eventually be covered by certain brick in the generated assembly

1. Estimate beam orientation or beam hole orientation

2. SA Initialization
   -> greedy:
      - randomly pick a beam with preference on long beams
      - repeat until all edges in \mathcal{G}
   This is a messy initialization but good for SA, since we should be able to iteratively refine it for collision-free, gap-free, etc.
   -> collisions and gaps are allowed in initial and intermediate results BUT due to the evaluations, these issues will be fixed due to the evaluation...

3. SA iterative procedure

   Overall considerations:
   -> only layout beams for performance while ignoring pin, axle and connector bricks
   -> mainly optimize decisions #2, #3 and #4
   -> every local connection is evaluated in the obj function as feedback to guide the beam placements
   -> we construct actual connections and evaluate them ONLY near the end of SA, since the initial config. is messy and doesn't make sense to generate 
      (when temperature drops below 0.1)

   Objective function:
   -> eight components, each with a weight (see paper)
      -> we ignore the connection component at the beginning...
      -> locally evaluate for performance, so that when we update the layout, we only need to update the obj funct locally in constant time

	----Simplicity----
	minimize brick consumption

	----Similarity----
	minimize the beam deviation to input sketch
	symmetry (if the input are symmetry)

	----Structural integrity----
	locally rigid
	no gap
	Layer compactness

	----Realizable, or buildable----
	Collision-free
	convenient connection

   SA Parameters:
   - cooling rate: 0.999 for simple models to [0.9995,0.9998] for more complex
   - temperature: 2000 to 0.1
   - weights on the critera:
     -> trade-off simplicity
     -> trade-off similarity
     -> trade-off rigidity
     Five default choices available

   Operators (mainly care about #2 as #3 and #4 will be fed back after the evaluation):
   -> Op #1
      remove a locally-connected group of beams and regenerate the beams in this region
      -> randomly pick an edge in G, remove all beams that pass through this edge and the edge endpoints, 
      -> iteratively select a beam to add based on certain probability without coliision while trying to cover all the edges; to discuss details later

4. Post-processing
   - stability analysis
   - balance analysis

5. Physical construction
   - assembly order construction
   - generate the assembly instruction
   - generate the assembly animation


=================================================================

Alternatives explored:

- in terms of framework:
  -> beam search, Ant colony search, greedy search, random search, and component-wise search

- in terms of operators:
  -> merge: merge two beams into one, if possible
  -> split: split a beam into two connecting beams
  -> randomly remove one beam
  -> randomly add one beam
  -> current operator without the probability
  -> current operator without the probability

- tried population already but not particular improvement in results

=================================================================

The Edge cover concept:

Motivation -> We need to "guess" where and how to connect bricks from user's input sketch.
all edges are covered <=> a coherently connected model
We design our algorithm as guided by the "edge cover" concept, 

As guided by the edge cover concept, we devise an operator that only explore potential coherently connected layout. 
Also, the operator can also possible to create models in different preferences，making the optimization process flexible.


=================================================================

Symmetry:
By putting beams at symmetry locations at the same time, to
1) make the result aesthetic
2) reduce search space
